Support vector machines and linear regression coincide with very high-dimensional features

The support vector machine (SVM) and minimum Euclidean norm least squares regression are two fundamentally different approaches to fitting linear models, but they have recently been connected in models for very high-dimensional data through a phenomenon of support vector proliferation, where every training example used to fit an SVM becomes a support vector. In this paper, we explore the generality of this phenomenon and make the following contributions. First, we prove a super-linear lower bound on the dimension (in terms of sample size) required for support vector proliferation in independent feature models, matching the upper bounds from previous works. We further identify a sharp phase transition in Gaussian feature models, bound the width of this transition, and give experimental support for its universality. Finally, we hypothesize that this phase transition occurs only in much higher-dimensional settings in the $\ell_1$ variant of the SVM, and we present a new geometric characterization of the problem that may elucidate this phenomenon for the general $\ell_p$ case.

==> SVM NeurIPS (3)/script.txt <==
[Main Question]
(concerns: how many times are we referring to the question?
How to address previous work properly to avoid multiple references)
Q: how to introduce SVP properly?

- SVM and OLS are things everyone knows.
- Picture for OLS: regression line. When d > n, solution not unique, so a popular convention is to pick the solution of minimum norm.
- Picture for SVM: point out what the support vectors are; solution only depends on these points.

- OLS and SVM are both linear models but seem very different. Surprise: in high dimensions, they can be exactly the same. This is called SVP.

(some how motivate SVM and OLS through implicit bias)

[Why is this interesting?]
    - This is equivalent to every example being a support vector, hence the name SVP. This runs counter to the usual picture one has in mind about SVMs. [ New picture for SVMs ]
    - A lot of theory about SVMs tries to explain its good generalization performance by the paucity (?) of support vectors, and one might think SVMs cannot generalize when SVP happens. 
    - Nevertheless, by leveraging the coincidence between SVM and OLS, recent works have been able to show good generalization of SVMs when SVP happens (cite some papers here)
    
    - Muthukumar classification vs regression

    - Lots of work has been done on so-called "benign overfitting" in over-parameterized linear regression, where more dimensions than samples produces good generalization (citations)
    - There's interest in proving similar phenomena in other kinds of models, including neural networks, kernel machines, and other linear models
    - Some papers (cite) have drawn an analogy between good performance in over-parameterized OLS and in high-dimensional SVMs
    - We help flesh out the connection between the two, and make it easier to create generalization results for SVMs by transferring insights from OLS
    
    - Beyond general curiosity about SVMs, we think they're important because they tie in nicely to NNs
    - Just as SGD leads you to min-norm interpolating solutions (under the right conditions), NNs trained with the logistic converge to something similar to the solution of an SVM
    - Hence, results here might nicely help us understand NNs

[Our contributions]
    - *~*~*~*~*~*We give sharp characterizations of when SVP happens in data models with independent features.******
    - For general subgaussian features ...
    - For Gaussian features ...
    - Empirical universality ...
    - Some speculation about L1 SVMs (de-emphasize)

[The Setting]{reiteration with math}
    - Let's frame the question a bit more formally for the simplest case possible
    - Suppose we have n samples in d dimension
    - Each input is drawn from a standard d-dimensional gaussian distribution and the labels are +/-1
    - pose the question with words

[Setting- part II: The Optimization Problems]
    - [show both optimization problem side-by-side]
    - The OLS solution finds the hyperplane that best fits the data while having the smallest norm (gesture at what they mean in opt problem)
    - The SVM finds the maximum margin linear separator
    - The problems are almost identical, except that OLS has equality and SVM has inequality
    - When the two coincide, they're all equalities. This is why their coincidence is identical to everything being a support vector

[The Answer]
    - [nice interval on screen with things appearing as we introduce them]
    - Muthukumar says it happens when d = Omega(n^1000 log^\infty n)
    - HMX says that if d = Omega(n log n), it happens with 90% prob. If d = O(n) it doesn't happen with 90% prob.
    - We bridge that gap and show that \Theta(n log n) is a threshold

[Empirical stuff]
    - Further, it's actually sharper than that!
    - Across a wide range of random variables, we find that the threshold occurs at d = 2n log n
    - [pretty pictures]

[Proof ideas]
    - Our proof boils down to a key lemma, which was proved by BHX: SVP occurs (i.e. OLS = SVM) if and only if $\max_i y_i y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} x_i < 1$.
    - A few things that need defining: (x_i, y_i) \in \R^d \times {-1,1} is a sample, X_{\setminus i} \in \R^{n \times (d-1)}, y_{\setminus i} \in \R^{d-1} is all other data besides sample i, K_{\setminus i} = X_{\setminus i}X_{\setminus i}^T \in \R^{n\times n} is the gram matrix of everything except the ith sample
    - This looks ugly, but there's some intuition that illustrates the connection to SVP **this is hand-wavy and not a proof**: K_{\setminus i}^{-1} X_{\setminus i} is the pseudo-inverse of X_{\setminus i}, which means that y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} is the minimum-norm least-squares regression parameters for the dataset without (x_i, y_i), which we'll call w_{OLS, \setminus i}. 
    - Then, it all boils down to y_i w_{OLS, \setminus i}^T x_i. Suppose OLS = SVM and SVP occurs for w_{OLS, \setminus i}. this is an approximate measure of the actual margin (but its unnormalized)
    - If the quantity is less than 1, then least-squares solution (and hence the SVM) of the other n-1 points is inadequate for giving x_i the margin we want it to have. Therefore, the classifier as is does not satisfy the SVM optimization problem for x_i, and x_i will need to be a support vector to increase its margin

    - Now, we need to analyze that quantity.
    - Pretend we're in a magical world where those quantities are independent: y_i y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} x_i
    - This will be a univariate Gaussian random variable with mean 0 and variance E[tr(K_{\setminus i}^{-1})].
    - When d >> n, K_{\setminus 1} will be roughly d I_{n-1}. Thus, E[tr(K_{\setminus i}^{-1})] ~ n/d.
    - What is the max of these random variables? Roughly sqrt{E[tr(K_{\setminus i}^{-1})]} * \sqrt{2 \log n} = \sqrt{2n\log n / d} 
    - Thus, threshold at d = 2n log n---- exactly what we have!!!!
    

    - Obvious problem: it's not independent.
    - it's easy to prove an upper-bound on when SVP does happen, because you can bound the maximum of correlated Gaussian random variables similarly to bounding max of independent
    - not so easy for showing when SVP doesn't happen, the maximum of n correlated Gaussians could be a single Gaussian in the worst case.
    - We get around that with our observation that K_{\setminus 1} ~ d I_{n-1}, which means that most samples are practically independent wrt these terms
    - The rest of our proof is a decomposition of the term that allows us to exploit this. Read the paper!

[recap]
    - [thm on screen again, say what it means again]

[some other stuff we did]
    - What if x_i is subgaussian? anisotropic?
    - Rigorous empirical stuff
    - How about asymptotics (n, d \to \infty)? 

[open directions]
    - How about L1? Visualization of L1 vs L2---we think there's a different threshold
    - Theoretical understanding of universality
    - Broader data distributions


- Our paper focuses on the recently found phenomenon as to when does the solution to the hard margin SVM interpolates the data. 

- More precisely, under this incidence the solution to the SVM and minimum euclidean norm linear regression will coincide. 

- Despite the fact that these two approaches are often associated with different learning tasks: namely, classification and regression, however this coincidence plays an important analytical role to derive generalization bounds for SVM in certain regimes. 

- In this work, we sharply characterize when do these approaches yield the same linear hypothesis. 

[Setting of the problem]

- In order to quantify how often this coincidence occurs we need a probabilistic data model. 

- Our model constitutes of a fixed set of labels and independent subgaussian features where we allow the subgaussian parameter to vary across the components. 

- We ask for a given number of samples, how many features should one have so that solution to the SVM and OLS problem be the same or equivalently all the samples become support vectors. 

- Our results indicate that it is necessary that the number of features d to grow as large as n log(n) for this coincidence to happen with high probability (too confusing). 

- Moreover, this result rules out this coincidence in the widely studied regime so called the proportional case where number of features grow linearly with number of samples. 

[A taste of our results]

- Moreover, we extend this result to a more general data model where features may have different subgaussian parameters. 

- These parameters allow us to incorporate datasets with a large ambient dimension but a small effective one. 

- In this case we show that an explicit condition on the ambient dimension d is not required, but instead involves a condition on the proxies of effective dimension. 

- Please check out our paper for full details. (I should probably pause more here)

[Motivation- Part I]

- As initially stated, our problem helps proving generalization bounds for SVM in high dimensional settings. 

- However in general it might not be clear why should a practitioner care about generalization properties of SVM in high dimensional settings. 

- To motivate this we need to digress a little and delve into optimization!

- Recent work in optimization demonstrates that specific loss functions in classification tasks favors maximum margin solutions. 

- In particular [Ji and Telgarsky] has shown that performing logistic regression using gradient descent will result in hard-margin SVM solution for linearly separable datasets. (Say more about neural nets!)

- As this loss function is widely used in practice, It is hence crucial to understand the generalization behavior for SVM in various settings, particularly highly overparameterized regimes. (Explain more)

[Motivation- Part II]
- All that said, we can jump back into how our problem is connected to generalization of SVM in certain regimes. 

- Classically, efforts were made to explain the generalization behavior of SVM by studying the number of support vectors as a measure of the complexity of the model. 

- The less support vectors one had the less complicated the model became to describe and the more powerful classical complexity theory bounds were able to explain the generalization. But this wasn’t the whole story…

- Later on, these generalization bounds were improved using Margin theory. 

- However, a recent work by [Muthukumar et. al.] demonstrates how these classical generalization bounds may fail in certain high dimensional regimes. 

- More precisely, they show that there are settings where SVM classifier is consistent with the classification risk though all the samples are support vectors with small margins (too complicated). 

- This work gave rise to a phenomenon called “support vector proliferation” where all samples become support vectors or equivalently SVM and OLS solutions are the same. 

- Hence, generalization properties of regression automatically transfers to SVM under this event. 
[What was know before]

[Our work]

[Empirical results]

we observed this SVP phenomenon empirically -> showed it (show a nice picture of SVM phase transition)

==> SVM NeurIPS (3)/script_final.txt <==
[Introduction]
    -Support Vector Machines and Ordinary Least Squares are widely known and are usually associated to different learning tasks, namely: classification and regression.
    -In the context of regression, one may try to find a linear function that best fits the data. However, In high dimensional settings many linear functions exists and it is not clear which one to pick! So, a popular convention is to pick the solution of minimum norm where we refer to as Ordinary Least Squares.
    -On the other hand support vector machines pick the linear classifier with the maximum margin. 
    -Moreover, samples in the dataset which are closest to this linear separator are called support vectors.
    -As the name of SVM suggests, one can observe that this linear separator can be described solely based on support vectors.

[Surprise]
    -Surprisingly, despite the fundamental differences between support vector machines and ordinary least squares, they can be exactly the same in high dimensions, meaning they yield to the same linear hypotheses.
    -We refer to this phenomenon as support vector proliferation for the reasons that will be stated shortly. But before-hand let us talk a little bit about the motivation behind this problem and its implications.
    
[Motivation: why is it interesting]
    -When the solution to the SVM and OLS coincides then one can simply observe that all the samples become support vectors and essentially SVM classifier interpolates the data. 
    - This runs counter to the usual picture one has in mind about SVMs. 
    -Many papers have mathematically tied the good generalization properties of SVMs to the paucity of support vectors as a measure of the complexity of the model. Based on these classical bounds one might be tempted to hypothesize that an SVM with many support vectors will not generalize well.
    -However, a recent line of work initiated by [Muthukumar et. al.] demonstrates various high dimensional settings where classical theory fails to capture the (good) generalization behavior of SVM. Nevertheless, by leveraging from this coincidence they managed to directly transfer generalization behavior from linear regression to support vector machines. 
    
    @Daniel: This should be probably modified based on your suggestions! 
    -Support vector proliferation is a phenomenon that can occur frequently only when there are more dimensions than data, which corresponds nicely to over-parameterized linear problems. Why care about over-parameterization in the first place? Neural nets famously have more parameters than samples and still generalize well. In the last couple of years, a large body of research has focused on settings where over-parameterized linear regression and random feature models perform much better than classical learning theory would suggest. Given these results, it’s also interesting to come up with analogous results for other methods, such as SVM. 
    -It is also interesting to mention that maximum margin solutions are favored by optimization algorithms such as gradient descent in different classification tasks. In other words, these optimization algorithms bring some implicit bias to the learning procedure; hence, increases the importance of studying maximum margin solutions in various regimes. 

[Contributions]

    -We’ve introduced the phenomenon of support vector proliferation, which occurs when the solution to SVM is the same as the OLS solution.
    -In our paper, we sharply characterize the conditions necessary and sufficient for support vector proliferation to occur with high probability in terms of the number of samples n and the number of features d.
    -We prove two different flavors of theoretical results here. One is a non-asymptotic bound for finite dimensions and number of samples, that applies for inputs drawn from any data distribution with sub gaussian tails, which may or may not have unit variance. We characterize these non-spherical or anisotropic distributions by their effective dimension and compare that to the number of samples.
    -The other flavor of result is an asymptotic bound, which gives a precise threshold that governs when SVP does or does not occur as the dimension and number of samples trend towards infinity at a specific rate. This only holds for standard Gaussian data.
    -In addition, to the theoretical results we experimentally validate our findings and provide evidence that the precise phase transition is universal beyond standard gaussian data—including distributions without sub gaussian tails.
    -Finally, we generalize the notion of SVP by extending SVMs and OLS to different norms. We believe that SVP will still occur in high-dimensional cases for the L1 norm, but only when there are exponentially more features than the L2 case. We formulate this as a conjecture and further provide empirical evidence for it.

[setting]

    -Here we try to state the question in a more formal manner. For the sake of illustration purposes we stick to the simplest setting but please do check out our paper for settings with far more relaxed data distributions. Consider a classification task with n samples and a fixed set of labels where the inputs are drawn from a d-dimensional standard gaussian distribution. 
    -We ask, how many features is required so that the solution to support vector machines and ordinary least squares to be the same. 
    -To recap, the ordinary least squares solution presented on the right, finds the hyperplane that best fits the data while having the smallest norm (gesture at what they mean in opt problem)
    -On the other hand, the SVM presented on the left, finds the maximum margin linear separator. Since y_i’s are either +-1, the problems are almost identical, except that OLS has equality and SVM has inequality. Thus, when the two coincide, all the constraints in the SVM problem are equalities which is identical to every sample being a support vector; hence justifies the name support vector proliferation.
    
[previous work]

    -While support vector machines have been broadly studied from various aspects in the literature, identifying this coincidence is rather novel.
    -To give some background, Muthukumar et al shows this phenomenon occurs with high probability when the number of features are of order Omega(n log n) under the gaussian distribution setting. 
    -A subsequent result by Hsu et al further identifies a lower bound on this phenomena by showing that standard Gaussian data has no support vector proliferation for dimensions of order n, leaving open where the true threshold is…
    -We bridge that gap and show that n log n is this threshold and extend the setting to anisotropic sub gaussian data.  @Daniel: How should we point out that these results depend on effective dimension rather than ambient dimension in a simple way?
    -In addition, we show a sharp threshold at 2n log n occurs for the idealized case under standard Gaussian assumption. This means that the coincidence occurs with probability either zero or one depending on number of features being below or above this threshold respectively. 
    
[empirical evidence]
    -In order to grasp on the generality of this phase transition and validate our theoretical findings, we have further conducted an empirical study over different feature distributions.
    -The plots show the observed probability that support vector proliferation phenomenon occurs for different number of features d and number of samples n under i.i.d feature setting. 
    -As it is evident, we find that the 2n log n is a critical boundary even when the features are not drawn from a standard Gaussian distribution including some without subgaussian tails. This might suggest the existence of a universality of this phase transition phenomenon. We further rigorously test this hypothesis in a statistical testing framework and show that indeed this hypothesis is plausible with our observations. We encourage you to check out the paper for the full details on the experiments.
    
[Proof Ideas: part I, lemma]

    -Now we transition a bit into the details on how our proofs work… Our proofs relies critically on the following deterministic lemma which allows us to verify support vector proliferation occurrence by simply checking an algebraic inequality presented on the left. 
    -This lemma was initially introduced in Hsu et al but we also provide a new geometrical proof for it in the paper! In the following we try to illustrate intuitively why this equivalence should hold and facilitate the readability of the terms in the algebraic quantity. 
    -Let us represent the collection of features where the I’th sample is excluded by capital X minus I and define y minus I similarly. 
    -Terms inside this inequality might look a bit scary at first, however one can think of these terms roughly as leave one out scores associated to the I’th training sample given by the regression fit. 
    -The blue term is in fact the ordinary least squares solution when the I’th sample is being held out. Hence, the inner product between the regression fit and the I’th sample may serve as a “score”. 
    -If this score is less than 1, then the regression solution of the other n-1 points is inadequate for giving x_i the margin it requires. This in some sense means that x_i is a “necessary” sample to describe the final SVM solution.
    -Thus, if all these scores are less than 1, all the samples are in some sense “necessary”. 
    
[Proof Ideas: part II]    

    -Given the aforementioned lemma we can reformulate support vector proliferation problem into finding pairs of number of samples n, and number of features d, where the inequality holds with high probability. 
    -Let z_i to be the score corresponding to the I’th sample. 
    -Then, it is straightforward to show that these score values are approximately distributed as a zero mean gaussian with variance that scales by n over d. This is compliant with the intuition that if we have lots of features then this maximum should be small which implies the desired coincidence. 
    -In a magical world where we could have assumed z_i’s were independent, the maximum would’ve been sharply concentrate around square root 2n log n over d. 
    -This suggests a threshold behavior should occur when d is of order \Theta(n log(n)).
    -Indeed, our world is not magical but one might hope that the behavior does not deviate from this situation when we have weak dependence. Fortunately, this was the case in our problem and managed to get around the dependence through a clever decomposition argument. 

[Recap]

    -Now we take a quick detour and restate our contributions in a more precise way! We characterize when does the solution to support vector machines coincide with ordinary least squares in terms of number of features d and number of samples n in both asymptotic and non asymptotic settings. 
    -Our non-asymptotic lower bounds characterize when this phenomenon does not occur for a rich class of distributions and it only depends on some effective notion of dimension rather than the actual ambient dimension. 
    @Daniel: I figured people are confused at this point but since they committed up to here it wouldn’t bother to confuse them a bit more!!! (Maybe we should not mention effective dimension?) 
    -Further, a very tight asymptotic characterization for standard normal features is shown in our work. 

[Recap continued]

    -In particular, the width of the phase transition is also characterized. This width is shown in the picture as grey areas where the probability of support vector proliferation is within some fixed interval, say 0.1 and 0.9. This result indicates how fast this change of behavior in support vector proliferation occurs. 
    -Our work introduces a new geometric characterization of the problem that may elucidate this phenomenon for the general case where one uses Lp norms instead of the euclidean norm. Moreover, this approach was used to show some weak results for the special L1 case as well. 
    -Finally, we performed a statistically rigorous study to show that this phase transition is universal. In other words, this change in behavior is robust to the distribution of the features.

[Open Questions]

    -There are some interesting open questions left for future work. 
    -In particular, we have intorudced a generalized support vector proliferation phenomenon where we replace the euclidean norm with Lp norm. Thus, it is natural to ask whether this phenomenon also occurs for these norms as well or not? 
    -For the specific case of L1 norm, not only this phenomenon occurs but interestingly requires many more features compared to the L2 case. We tend to believe this is a deep mathematical problem and framed it as a conjecture in our paper. 
    -On a different note, it’d be of practical interest to broaden the data distribution setting. For instance, more sophisticated label distributions.
    -At last, it would be also of interest to show the asymptotic universality of the phase transition theoretically for some class of “nice” distributions as a step towards understanding how robust this phenomenon is. 
    - do we need a conclusion?
    
[acknowledgements]

    -Thank you for attending to this talk! If you have any questions or if you’d like to learn more about our results we would love to chat with you at the poster session or to correspond otherwise [Clayton's COLT talk 2021!!].


==> script.txt <==
[Main Question]
(concerns: how many times are we referring to the question?
How to address previous work properly to avoid multiple references)
Q: how to introduce SVP properly?

- SVM and OLS are things everyone knows.
- Picture for OLS: regression line. When d > n, solution not unique, so a popular convention is to pick the solution of minimum norm.
- Picture for SVM: point out what the support vectors are; solution only depends on these points.

- OLS and SVM are both linear models but seem very different. Surprise: in high dimensions, they can be exactly the same. This is called SVP.

(some how motivate SVM and OLS through implicit bias)

[Why is this interesting?]
    - This is equivalent to every example being a support vector, hence the name SVP. This runs counter to the usual picture one has in mind about SVMs. [ New picture for SVMs ]
    - A lot of theory about SVMs tries to explain its good generalization performance by the paucity (?) of support vectors, and one might think SVMs cannot generalize when SVP happens. 
    - Nevertheless, by leveraging the coincidence between SVM and OLS, recent works have been able to show good generalization of SVMs when SVP happens (cite some papers here)
    
    - Muthukumar classification vs regression

    - Lots of work has been done on so-called "benign overfitting" in over-parameterized linear regression, where more dimensions than samples produces good generalization (citations)
    - There's interest in proving similar phenomena in other kinds of models, including neural networks, kernel machines, and other linear models
    - Some papers (cite) have drawn an analogy between good performance in over-parameterized OLS and in high-dimensional SVMs
    - We help flesh out the connection between the two, and make it easier to create generalization results for SVMs by transferring insights from OLS
    
    - Beyond general curiosity about SVMs, we think they're important because they tie in nicely to NNs
    - Just as SGD leads you to min-norm interpolating solutions (under the right conditions), NNs trained with the logistic converge to something similar to the solution of an SVM
    - Hence, results here might nicely help us understand NNs

[Our contributions]
    - *~*~*~*~*~*We give sharp characterizations of when SVP happens in data models with independent features.******
    - For general subgaussian features ...
    - For Gaussian features ...
    - Empirical universality ...
    - Some speculation about L1 SVMs (de-emphasize)

[The Setting]{reiteration with math}
    - Let's frame the question a bit more formally for the simplest case possible
    - Suppose we have n samples in d dimension
    - Each input is drawn from a standard d-dimensional gaussian distribution and the labels are +/-1
    - pose the question with words

[Setting- part II: The Optimization Problems]
    - [show both optimization problem side-by-side]
    - The OLS solution finds the hyperplane that best fits the data while having the smallest norm (gesture at what they mean in opt problem)
    - The SVM finds the maximum margin linear separator
    - The problems are almost identical, except that OLS has equality and SVM has inequality
    - When the two coincide, they're all equalities. This is why their coincidence is identical to everything being a support vector

[The Answer]
    - [nice interval on screen with things appearing as we introduce them]
    - Muthukumar says it happens when d = Omega(n^1000 log^\infty n)
    - HMX says that if d = Omega(n log n), it happens with 90% prob. If d = O(n) it doesn't happen with 90% prob.
    - We bridge that gap and show that \Theta(n log n) is a threshold

[Empirical stuff]
    - Further, it's actually sharper than that!
    - Across a wide range of random variables, we find that the threshold occurs at d = 2n log n
    - [pretty pictures]

[Proof ideas]
    - Our proof boils down to a key lemma, which was proved by BHX: SVP occurs (i.e. OLS = SVM) if and only if $\max_i y_i y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} x_i < 1$.
    - A few things that need defining: (x_i, y_i) \in \R^d \times {-1,1} is a sample, X_{\setminus i} \in \R^{n \times (d-1)}, y_{\setminus i} \in \R^{d-1} is all other data besides sample i, K_{\setminus i} = X_{\setminus i}X_{\setminus i}^T \in \R^{n\times n} is the gram matrix of everything except the ith sample
    - This looks ugly, but there's some intuition that illustrates the connection to SVP **this is hand-wavy and not a proof**: K_{\setminus i}^{-1} X_{\setminus i} is the pseudo-inverse of X_{\setminus i}, which means that y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} is the minimum-norm least-squares regression parameters for the dataset without (x_i, y_i), which we'll call w_{OLS, \setminus i}. 
    - Then, it all boils down to y_i w_{OLS, \setminus i}^T x_i. Suppose OLS = SVM and SVP occurs for w_{OLS, \setminus i}. this is an approximate measure of the actual margin (but its unnormalized)
    - If the quantity is less than 1, then least-squares solution (and hence the SVM) of the other n-1 points is inadequate for giving x_i the margin we want it to have. Therefore, the classifier as is does not satisfy the SVM optimization problem for x_i, and x_i will need to be a support vector to increase its margin

    - Now, we need to analyze that quantity.
    - Pretend we're in a magical world where those quantities are independent: y_i y_{\setminus i}^T K_{\setminus i}^{-1} X_{\setminus i} x_i
    - This will be a univariate Gaussian random variable with mean 0 and variance E[tr(K_{\setminus i}^{-1})].
    - When d >> n, K_{\setminus 1} will be roughly d I_{n-1}. Thus, E[tr(K_{\setminus i}^{-1})] ~ n/d.
    - What is the max of these random variables? Roughly sqrt{E[tr(K_{\setminus i}^{-1})]} * \sqrt{2 \log n} = \sqrt{2n\log n / d} 
    - Thus, threshold at d = 2n log n---- exactly what we have!!!!
    

    - Obvious problem: it's not independent.
    - it's easy to prove an upper-bound on when SVP does happen, because you can bound the maximum of correlated Gaussian random variables similarly to bounding max of independent
    - not so easy for showing when SVP doesn't happen, the maximum of n correlated Gaussians could be a single Gaussian in the worst case.
    - We get around that with our observation that K_{\setminus 1} ~ d I_{n-1}, which means that most samples are practically independent wrt these terms
    - The rest of our proof is a decomposition of the term that allows us to exploit this. Read the paper!

[recap]
    - [thm on screen again, say what it means again]

[some other stuff we did]
    - What if x_i is subgaussian? anisotropic?
    - Rigorous empirical stuff
    - How about asymptotics (n, d \to \infty)? 

[open directions]
    - How about L1? Visualization of L1 vs L2---we think there's a different threshold
    - Theoretical understanding of universality
    - Broader data distributions


- Our paper focuses on the recently found phenomenon as to when does the solution to the hard margin SVM interpolates the data. 

- More precisely, under this incidence the solution to the SVM and minimum euclidean norm linear regression will coincide. 

- Despite the fact that these two approaches are often associated with different learning tasks: namely, classification and regression, however this coincidence plays an important analytical role to derive generalization bounds for SVM in certain regimes. 

- In this work, we sharply characterize when do these approaches yield the same linear hypothesis. 

[Setting of the problem]

- In order to quantify how often this coincidence occurs we need a probabilistic data model. 

- Our model constitutes of a fixed set of labels and independent subgaussian features where we allow the subgaussian parameter to vary across the components. 

- We ask for a given number of samples, how many features should one have so that solution to the SVM and OLS problem be the same or equivalently all the samples become support vectors. 

- Our results indicate that it is necessary that the number of features d to grow as large as n log(n) for this coincidence to happen with high probability (too confusing). 

- Moreover, this result rules out this coincidence in the widely studied regime so called the proportional case where number of features grow linearly with number of samples. 

[A taste of our results]

- Moreover, we extend this result to a more general data model where features may have different subgaussian parameters. 

- These parameters allow us to incorporate datasets with a large ambient dimension but a small effective one. 

- In this case we show that an explicit condition on the ambient dimension d is not required, but instead involves a condition on the proxies of effective dimension. 

- Please check out our paper for full details. (I should probably pause more here)

[Motivation- Part I]

- As initially stated, our problem helps proving generalization bounds for SVM in high dimensional settings. 

- However in general it might not be clear why should a practitioner care about generalization properties of SVM in high dimensional settings. 

- To motivate this we need to digress a little and delve into optimization!

- Recent work in optimization demonstrates that specific loss functions in classification tasks favors maximum margin solutions. 

- In particular [Ji and Telgarsky] has shown that performing logistic regression using gradient descent will result in hard-margin SVM solution for linearly separable datasets. (Say more about neural nets!)

- As this loss function is widely used in practice, It is hence crucial to understand the generalization behavior for SVM in various settings, particularly highly overparameterized regimes. (Explain more)

[Motivation- Part II]
- All that said, we can jump back into how our problem is connected to generalization of SVM in certain regimes. 

- Classically, efforts were made to explain the generalization behavior of SVM by studying the number of support vectors as a measure of the complexity of the model. 

- The less support vectors one had the less complicated the model became to describe and the more powerful classical complexity theory bounds were able to explain the generalization. But this wasn’t the whole story…

- Later on, these generalization bounds were improved using Margin theory. 

- However, a recent work by [Muthukumar et. al.] demonstrates how these classical generalization bounds may fail in certain high dimensional regimes. 

- More precisely, they show that there are settings where SVM classifier is consistent with the classification risk though all the samples are support vectors with small margins (too complicated). 

- This work gave rise to a phenomenon called “support vector proliferation” where all samples become support vectors or equivalently SVM and OLS solutions are the same. 

- Hence, generalization properties of regression automatically transfers to SVM under this event. 
[What was know before]

[Our work]

[Empirical results]

we observed this SVP phenomenon empirically -> showed it (show a nice picture of SVM phase transition)

==> script_final.txt <==
[Introduction]
    -Support Vector Machines and Ordinary Least Squares are widely known and are usually associated to different learning tasks, namely: classification and regression.
    -In the context of regression, one may try to find a linear function that best fits the data. However, In high dimensional settings many linear functions exists and it is not clear which one to pick! So, a popular convention is to pick the solution of minimum norm where we refer to as Ordinary Least Squares.
    -On the other hand support vector machines pick the linear classifier with the maximum margin. 
    -Moreover, samples in the dataset which are closest to this linear separator are called support vectors.
    -As the name of SVM suggests, one can observe that this linear separator can be described solely based on support vectors.

[Surprise]
    -Surprisingly, despite the fundamental differences between support vector machines and ordinary least squares, they can be exactly the same in high dimensions, meaning they yield to the same linear hypotheses.
    -We refer to this phenomenon as support vector proliferation for the reasons that will be stated shortly. But before-hand let us talk a little bit about the motivation behind this problem and its implications.
    
[Motivation: why is it interesting]
    -When the solution to the SVM and OLS coincides then one can simply observe that all the samples become support vectors and essentially SVM classifier interpolates the data. 
    - This runs counter to the usual picture one has in mind about SVMs. 
    -Many papers have mathematically tied the good generalization properties of SVMs to the paucity of support vectors as a measure of the complexity of the model. Based on these classical bounds one might be tempted to hypothesize that an SVM with many support vectors will not generalize well.
    -However, a recent line of work initiated by [Muthukumar et. al.] demonstrates various high dimensional settings where classical theory fails to capture the (good) generalization behavior of SVM. Nevertheless, by leveraging from this coincidence they managed to directly transfer generalization behavior from linear regression to support vector machines. 
    
    @Daniel: This should be probably modified based on your suggestions! 
    -Support vector proliferation is a phenomenon that can occur frequently only when there are more dimensions than data, which corresponds nicely to over-parameterized linear problems. Why care about over-parameterization in the first place? Neural nets famously have more parameters than samples and still generalize well. In the last couple of years, a large body of research has focused on settings where over-parameterized linear regression and random feature models perform much better than classical learning theory would suggest. Given these results, it’s also interesting to come up with analogous results for other methods, such as SVM. 
    -It is also interesting to mention that maximum margin solutions are favored by optimization algorithms such as gradient descent in different classification tasks. In other words, these optimization algorithms bring some implicit bias to the learning procedure; hence, increases the importance of studying maximum margin solutions in various regimes. 

[Contributions]

    -We’ve introduced the phenomenon of support vector proliferation, which occurs when the solution to SVM is the same as the OLS solution.
    -In our paper, we sharply characterize the conditions necessary and sufficient for support vector proliferation to occur with high probability in terms of the number of samples n and the number of features d.
    -We prove two different flavors of theoretical results here. One is a non-asymptotic bound for finite dimensions and number of samples, that applies for inputs drawn from any data distribution with sub gaussian tails, which may or may not have unit variance. We characterize these non-spherical or anisotropic distributions by their effective dimension and compare that to the number of samples.
    -The other flavor of result is an asymptotic bound, which gives a precise threshold that governs when SVP does or does not occur as the dimension and number of samples trend towards infinity at a specific rate. This only holds for standard Gaussian data.
    -In addition, to the theoretical results we experimentally validate our findings and provide evidence that the precise phase transition is universal beyond standard gaussian data—including distributions without sub gaussian tails.
    -Finally, we generalize the notion of SVP by extending SVMs and OLS to different norms. We believe that SVP will still occur in high-dimensional cases for the L1 norm, but only when there are exponentially more features than the L2 case. We formulate this as a conjecture and further provide empirical evidence for it.

[setting]

    -Here we try to state the question in a more formal manner. For the sake of illustration purposes we stick to the simplest setting but please do check out our paper for settings with far more relaxed data distributions. Consider a classification task with n samples and a fixed set of labels where the inputs are drawn from a d-dimensional standard gaussian distribution. 
    -We ask, how many features is required so that the solution to support vector machines and ordinary least squares to be the same. 
    -To recap, the ordinary least squares solution presented on the right, finds the hyperplane that best fits the data while having the smallest norm (gesture at what they mean in opt problem)
    -On the other hand, the SVM presented on the left, finds the maximum margin linear separator. Since y_i’s are either +-1, the problems are almost identical, except that OLS has equality and SVM has inequality. Thus, when the two coincide, all the constraints in the SVM problem are equalities which is identical to every sample being a support vector; hence justifies the name support vector proliferation.
    
[previous work]

    -While support vector machines have been broadly studied from various aspects in the literature, identifying this coincidence is rather novel.
    -To give some background, Muthukumar et al shows this phenomenon occurs with high probability when the number of features are of order Omega(n log n) under the gaussian distribution setting. 
    -A subsequent result by Hsu et al further identifies a lower bound on this phenomena by showing that standard Gaussian data has no support vector proliferation for dimensions of order n, leaving open where the true threshold is…
    -We bridge that gap and show that n log n is this threshold and extend the setting to anisotropic sub gaussian data.  @Daniel: How should we point out that these results depend on effective dimension rather than ambient dimension in a simple way?
    -In addition, we show a sharp threshold at 2n log n occurs for the idealized case under standard Gaussian assumption. This means that the coincidence occurs with probability either zero or one depending on number of features being below or above this threshold respectively. 
    
[empirical evidence]
    -In order to grasp on the generality of this phase transition and validate our theoretical findings, we have further conducted an empirical study over different feature distributions.
    -The plots show the observed probability that support vector proliferation phenomenon occurs for different number of features d and number of samples n under i.i.d feature setting. 
    -As it is evident, we find that the 2n log n is a critical boundary even when the features are not drawn from a standard Gaussian distribution including some without subgaussian tails. This might suggest the existence of a universality of this phase transition phenomenon. We further rigorously test this hypothesis in a statistical testing framework and show that indeed this hypothesis is plausible with our observations. We encourage you to check out the paper for the full details on the experiments.
    
[Proof Ideas: part I, lemma]

    -Now we transition a bit into the details on how our proofs work… Our proofs relies critically on the following deterministic lemma which allows us to verify support vector proliferation occurrence by simply checking an algebraic inequality presented on the left. 
    -This lemma was initially introduced in Hsu et al but we also provide a new geometrical proof for it in the paper! In the following we try to illustrate intuitively why this equivalence should hold and facilitate the readability of the terms in the algebraic quantity. 
    -Let us represent the collection of features where the I’th sample is excluded by capital X minus I and define y minus I similarly. 
    -Terms inside this inequality might look a bit scary at first, however one can think of these terms roughly as leave one out scores associated to the I’th training sample given by the regression fit. 
    -The blue term is in fact the ordinary least squares solution when the I’th sample is being held out. Hence, the inner product between the regression fit and the I’th sample may serve as a “score”. 
    -If this score is less than 1, then the regression solution of the other n-1 points is inadequate for giving x_i the margin it requires. This in some sense means that x_i is a “necessary” sample to describe the final SVM solution.
    -Thus, if all these scores are less than 1, all the samples are in some sense “necessary”. 
    
[Proof Ideas: part II]    

    -Given the aforementioned lemma we can reformulate support vector proliferation problem into finding pairs of number of samples n, and number of features d, where the inequality holds with high probability. 
    -Let z_i to be the score corresponding to the I’th sample. 
    -Then, it is straightforward to show that these score values are approximately distributed as a zero mean gaussian with variance that scales by n over d. This is compliant with the intuition that if we have lots of features then this maximum should be small which implies the desired coincidence. 
    -In a magical world where we could have assumed z_i’s were independent, the maximum would’ve been sharply concentrate around square root 2n log n over d. 
    -This suggests a threshold behavior should occur when d is of order \Theta(n log(n)).
    -Indeed, our world is not magical but one might hope that the behavior does not deviate from this situation when we have weak dependence. Fortunately, this was the case in our problem and managed to get around the dependence through a clever decomposition argument. 

[Recap]

    -Now we take a quick detour and restate our contributions in a more precise way! We characterize when does the solution to support vector machines coincide with ordinary least squares in terms of number of features d and number of samples n in both asymptotic and non asymptotic settings. 
    -Our non-asymptotic lower bounds characterize when this phenomenon does not occur for a rich class of distributions and it only depends on some effective notion of dimension rather than the actual ambient dimension. 
    @Daniel: I figured people are confused at this point but since they committed up to here it wouldn’t bother to confuse them a bit more!!! (Maybe we should not mention effective dimension?) 
    -Further, a very tight asymptotic characterization for standard normal features is shown in our work. 

[Recap continued]

    -In particular, the width of the phase transition is also characterized. This width is shown in the picture as grey areas where the probability of support vector proliferation is within some fixed interval, say 0.1 and 0.9. This result indicates how fast this change of behavior in support vector proliferation occurs. 
    -Our work introduces a new geometric characterization of the problem that may elucidate this phenomenon for the general case where one uses Lp norms instead of the euclidean norm. Moreover, this approach was used to show some weak results for the special L1 case as well. 
    -Finally, we performed a statistically rigorous study to show that this phase transition is universal. In other words, this change in behavior is robust to the distribution of the features.

[Open Questions]

    -There are some interesting open questions left for future work. 
    -In particular, we have intorudced a generalized support vector proliferation phenomenon where we replace the euclidean norm with Lp norm. Thus, it is natural to ask whether this phenomenon also occurs for these norms as well or not? 
    -For the specific case of L1 norm, not only this phenomenon occurs but interestingly requires many more features compared to the L2 case. We tend to believe this is a deep mathematical problem and framed it as a conjecture in our paper. 
    -On a different note, it’d be of practical interest to broaden the data distribution setting. For instance, more sophisticated label distributions.
    -At last, it would be also of interest to show the asymptotic universality of the phase transition theoretically for some class of “nice” distributions as a step towards understanding how robust this phenomenon is. 
    - do we need a conclusion?
    
[acknowledgements]

    -Thank you for attending to this talk! If you have any questions or if you’d like to learn more about our results we would love to chat with you at the poster session or to correspond otherwise [Clayton's COLT talk 2021!!].

